The JCMT Spectral Legacy Survey

Stars form in the densest, coldest, most quiescent regions of molecular clouds. Molecules provide the only probes which can reveal the dynamics, physics, chemistry and evolution of these regions, but our understanding of the molecular inventory of sources and how this is related to their physical state and evolution is rudimentary and incomplete. The Spectral Legacy Survey (SLS) is one of seven surveys recently approved by the JCMT Board. Starting in 2007, the SLS will produce a spectral imaging survey of the content and distribution of all the molecules detected in the 345 GHz atmospheric window (between 332 GHz and 373 GHz) towards a sample of 5 sources. Our intended targets are: a low mass core (NGC1333 IRAS4), 3 high mass cores spanning a range of star forming environments and evolutionary states (W49, AFGL2591, and IRAS20126), and a PDR (the Orion Bar). The SLS will use the unique spectral imaging capabilities of HARP-B/ACSIS to study the molecular inventory and the physical structure of these objects, which span different evolutionary stages and physical environments, to probe their evolution during the star formation process. As its name suggests, the SLS will provide a lasting data legacy from the JCMT that is intended to benefit the entire astronomical community. As such, the entire data set (including calibrated spectral datacubes, maps of molecular emission, line identifications, and calculations of the gas temperature and column density) will be publicly available.

==> readme.txt <==
The following paper is the re-submitted version of the Spectral legacy Survey (accepted Nov 13, 2006).  Minor corrections to the text have been made in this version (mainly updated addresses and references).

The sumbitted files are:
readme.txt - this file
ms.tex - the manuscript and associated tables
f1.ps - Figure 1 of the manuscript

Pleaase direct all communications to me (Rene Plume) at:
University of Calgary
Dept. of Physics & Astronomy
2500 University Dr. NW
Calgary, AB, Canada
email: plume@ism.ucalgary.ca
phone: 403-220-6909



